GHOST Commissioning Science Results: Identifying a new chemically peculiar star in Reticulum II

The Gemini High-resolution Optical SpecTrograph (GHOST) is the newest high resolution spectrograph to be developed for a large aperture telescope, recently deployed and commissioned at the Gemini-South telescope. In this paper, we present the first science results from the GHOST spectrograph taking during its commissioning runs. We have observed the bright metal-poor benchmark star HD 122563, along with two stars in the ultra faint dwarf galaxy, Ret II, one of which was previously identified as a candidate member, but did not have a previous detailed chemical abundance analysis. This star (GDR3 0928) is found to be a bona fide member of Ret II, and from a spectral synthesis analysis, it is also revealed to be a CEMP-r star, with significant enhancements in the several light elements (C, N, O, Na, Mg, and Si), in addition to featuring an r-process enhancement like many other Ret II stars. The light-element enhancements in this star resemble the abundance patterns seen in the CEMP-no stars of other ultra faint dwarf galaxies, and are thought to have been produced by an independent source from the r-process. These unusual abundance patterns are thought to be produced by faint supernovae, which may be produced by some of the earliest generations of stars.

==> Table4_line_by_line_abundance_measurements_table.txt <==
#ID,species,wavelength,ep,loggf,logeps
HD122563,106.0,4280.00,,,5.266
HD122563,106.0,4304.00,,,5.282
HD122563,106.0,4332.00,,,5.286
GDR31760,106.0,4280.00,,,6.141
GDR31760,106.0,4304.00,,,6.092
GDR31760,106.0,4332.00,,,6.027
GDR30928,106.0,4280.00,,,8.470
GDR30928,106.0,4304.00,,,8.501
GDR30928,106.0,4332.00,,,8.464
GDR30928,606.0,4731.00,,,8.588
GDR30928,606.0,5120.00,,,8.427
GDR30928,606.0,5159.00,,,8.579
GDR30928,607.0,4140.00,,,7.116
GDR30928,607.0,4212.50,,,7.248
GDR30928,607.0,7990.00,,,7.601
GDR30928,607.0,8325.00,,,7.581
HD122563,8.0,6300.30,0.000,-9.820,6.771
GDR30928,8.0,6300.30,0.000,-9.820,8.992
GDR30928,8.0,6363.80,0.020,-10.300,9.164
HD122563,11.0,5889.95,0.000,0.120,3.998
HD122563,11.0,5895.92,0.000,-0.180,3.782
GDR31760,11.0,5889.95,0.000,0.120,3.970
GDR31760,11.0,5895.92,0.000,-0.180,3.901
GDR30928,11.0,5889.95,0.000,0.120,4.635
GDR30928,11.0,5895.92,0.000,-0.180,4.335
GDR30928,11.0,8183.25,2.103,-1.260,5.225
GDR30928,11.0,8194.75,2.103,-1.260,5.386
HD122563,12.0,4167.27,4.343,-1.000,5.411
HD122563,12.0,4571.10,0.000,-5.690,5.372
HD122563,12.0,4702.99,4.343,-0.670,5.392
HD122563,12.0,5172.68,2.710,-0.400,5.280
HD122563,12.0,5183.60,2.715,-0.180,5.244
HD122563,12.0,5528.40,4.343,-0.620,5.388
HD122563,12.0,7691.00,5.941,-0.860,5.486
HD122563,12.0,8736.02,5.941,,5.293
HD122563,12.0,8806.76,4.343,-0.140,5.506
GDR31760,12.0,4571.10,0.000,-5.690,5.553
GDR31760,12.0,4702.99,4.343,-0.670,5.334
GDR31760,12.0,5172.68,2.710,-0.400,5.086
GDR31760,12.0,5183.60,2.715,-0.180,5.379
GDR31760,12.0,5528.40,4.343,-0.620,5.293
GDR31760,12.0,8806.76,4.343,-0.140,5.229
GDR30928,12.0,4702.99,4.343,-0.670,6.718
GDR30928,12.0,5172.68,2.710,-0.400,6.159
GDR30928,12.0,5183.60,2.715,-0.180,6.184
GDR30928,12.0,5528.40,4.343,-0.620,6.795
GDR30928,12.0,7691.00,5.941,-0.860,7.042
GDR30928,12.0,8736.02,5.941,,7.037
GDR30928,12.0,8806.76,4.343,-0.140,6.964
HD122563,14.0,4102.94,1.907,-3.140,5.201
HD122563,14.0,5690.43,4.926,-1.870,5.564
HD122563,14.0,5948.54,5.078,-1.230,5.280
HD122563,14.0,7405.77,5.609,-0.820,5.438
HD122563,14.0,7409.08,5.611,,5.046
HD122563,14.0,7415.95,5.611,-0.500,5.057
HD122563,14.0,7423.50,5.615,-0.310,5.029
GDR30928,14.0,5948.54,5.078,-1.230,6.697
GDR30928,14.0,7405.77,5.609,-0.820,6.743
GDR30928,14.0,7409.08,5.611,,6.532
GDR30928,14.0,7415.95,5.611,-0.500,6.418
HD122563,19.0,7698.97,0.000,-0.170,2.831
GDR31760,19.0,7664.91,0.000,0.130,3.284
GDR31760,19.0,7698.97,0.000,-0.170,3.008
GDR30928,19.0,7664.91,0.000,0.130,3.517
GDR30928,19.0,7698.97,0.000,-0.170,3.361
HD122563,20.0,4226.73,0.000,0.240,3.557
HD122563,20.0,4283.01,1.886,,3.739
HD122563,20.0,4318.65,1.899,-0.210,3.700
HD122563,20.0,4425.44,1.879,-0.390,3.737
HD122563,20.0,4454.78,1.899,0.230,3.645
HD122563,20.0,4455.89,1.899,-0.540,3.778
HD122563,20.0,5265.56,2.523,-0.110,3.750
HD122563,20.0,5588.76,2.526,,3.721
HD122563,20.0,5594.47,2.523,0.100,3.728
HD122563,20.0,6102.72,1.879,-0.820,3.899
HD122563,20.0,6122.22,1.886,-0.340,3.901
HD122563,20.0,6162.17,1.899,-0.120,3.909
HD122563,20.0,6169.06,2.523,-0.800,3.915
HD122563,20.0,6439.07,2.526,,3.794
HD122563,20.0,6471.66,2.526,-0.690,3.865
HD122563,20.0,6493.78,2.521,-0.110,3.813
HD122563,20.0,6499.65,2.523,-0.820,3.925
GDR31760,20.0,4226.73,0.000,0.240,3.427
GDR31760,20.0,4318.65,1.899,-0.210,3.715
GDR31760,20.0,4434.96,1.886,-0.040,3.753
GDR31760,20.0,5588.76,2.526,,4.025
GDR31760,20.0,6122.22,1.886,-0.340,3.763
GDR31760,20.0,6162.17,1.899,-0.120,3.967
GDR31760,20.0,6439.07,2.526,,3.676
GDR31760,20.0,6493.78,2.521,-0.110,4.001
GDR30928,20.0,4455.89,1.899,-0.540,3.947
GDR30928,20.0,5265.56,2.523,-0.110,3.605
GDR30928,20.0,5588.76,2.526,,3.763
GDR30928,20.0,5594.47,2.523,0.100,3.539
GDR30928,20.0,6102.72,1.879,-0.820,3.738
GDR30928,20.0,6122.22,1.886,-0.340,3.863
GDR30928,20.0,6162.17,1.899,-0.120,3.717
GDR30928,20.0,6439.07,2.526,,3.713
GDR30928,20.0,6455.60,2.523,-1.340,4.482
GDR30928,20.0,6493.78,2.521,-0.110,3.669
HD122563,21.1,4246.82,0.315,,0.337
HD122563,21.1,4314.08,0.618,,0.485
HD122563,21.1,4325.00,0.595,,0.373
HD122563,21.1,4400.39,0.605,,0.376
HD122563,21.1,4415.54,0.595,,0.410
HD122563,21.1,5526.79,1.768,,0.518
HD122563,21.1,5667.15,1.500,,0.575
HD122563,21.1,5669.04,1.500,,0.583
HD122563,21.1,6245.62,1.506,,0.374
HD122563,21.1,6604.60,1.357,,0.415
GDR31760,21.1,4400.39,0.605,,1.003
GDR31760,21.1,4415.54,0.595,,0.498
HD122563,22.0,4008.93,0.021,-1.000,2.271
HD122563,22.0,4533.25,0.848,0.540,2.135
HD122563,22.0,4534.78,0.835,,2.164
HD122563,22.0,4535.57,0.825,,2.236
HD122563,22.0,4656.47,0.000,-1.340,2.363
HD122563,22.0,4681.91,0.048,-1.070,2.351
HD122563,22.0,4981.73,0.848,0.570,2.225
HD122563,22.0,4999.50,0.825,0.320,2.228
HD122563,22.0,5192.97,0.021,-0.950,2.311
HD122563,22.0,5210.39,0.048,-0.820,2.301
GDR31760,22.0,4981.73,0.848,0.570,2.586
GDR31760,22.0,4999.50,0.825,0.320,2.955
GDR31760,22.0,5210.39,0.048,-0.820,2.553
GDR30928,22.0,4533.25,0.848,0.540,1.686
GDR30928,22.0,4534.78,0.835,,1.930
GDR30928,22.0,4535.57,0.825,,2.201
GDR30928,22.0,4681.91,0.048,-1.070,1.942
GDR30928,22.0,4981.73,0.848,0.570,1.760
GDR30928,22.0,4999.50,0.825,0.320,2.017
GDR30928,22.0,5192.97,0.021,-0.950,2.523
HD122563,22.1,4025.12,0.607,-2.110,2.480
HD122563,22.1,4028.34,1.890,-0.920,2.279
HD122563,22.1,4053.83,1.891,-1.070,2.295
HD122563,22.1,4161.53,1.083,-2.090,2.443
HD122563,22.1,4163.63,2.588,-0.130,2.172
HD122563,22.1,4184.31,1.079,-2.490,2.441
HD122563,22.1,4300.05,1.179,-0.460,2.255
HD122563,22.1,4330.72,1.179,-2.090,2.504
HD122563,22.1,4394.06,1.220,-1.770,2.487
HD122563,22.1,4395.03,1.083,-0.540,2.299
HD122563,22.1,4395.84,1.242,-1.930,2.471
HD122563,22.1,4399.77,1.236,-1.200,2.375
HD122563,22.1,4417.71,1.164,-1.430,2.674
HD122563,22.1,4418.33,1.236,-1.990,2.504
HD122563,22.1,4441.73,1.179,-2.410,2.619
HD122563,22.1,4443.80,1.079,-0.710,2.335
HD122563,22.1,4444.55,1.115,-2.200,2.506
HD122563,22.1,4450.48,1.083,-1.520,2.439
HD122563,22.1,4464.45,1.160,-2.080,2.774
HD122563,22.1,4468.52,1.130,-0.630,2.340
HD122563,22.1,4470.85,1.164,-2.280,2.687
HD122563,22.1,4501.27,1.115,-0.770,2.375
HD122563,22.1,4529.48,1.571,-1.750,2.529
HD122563,22.1,4533.96,1.236,-0.770,2.640
HD122563,22.1,4563.77,1.220,-0.960,2.525
HD122563,22.1,4571.97,1.571,-0.310,2.297
HD122563,22.1,4589.91,1.236,-1.790,2.606
HD122563,22.1,4657.20,1.242,-2.290,2.533
HD122563,22.1,4708.66,1.236,-2.350,2.547
HD122563,22.1,4779.98,2.046,-1.370,2.513
HD122563,22.1,4805.09,2.060,-1.100,2.497
HD122563,22.1,5129.16,1.890,-1.340,2.433
HD122563,22.1,5188.69,1.581,-1.210,2.507
HD122563,22.1,5226.54,1.565,-1.300,2.476
HD122563,22.1,5336.79,1.581,-1.600,2.462
GDR31760,22.1,4330.72,1.179,-2.090,3.368
GDR31760,22.1,4394.06,1.220,-1.770,3.049
GDR31760,22.1,4399.77,1.236,-1.200,2.478
GDR31760,22.1,4417.71,1.164,-1.430,3.226
GDR31760,22.1,4418.33,1.236,-1.990,3.274
GDR31760,22.1,4464.45,1.160,-2.080,2.985
GDR31760,22.1,4571.97,1.571,-0.310,2.320
GDR31760,22.1,4589.91,1.236,-1.790,2.691
GDR31760,22.1,4805.09,2.060,-1.100,3.654
GDR31760,22.1,5129.16,1.890,-1.340,3.068
GDR31760,22.1,5188.69,1.581,-1.210,2.777
GDR31760,22.1,5226.54,1.565,-1.300,2.563
GDR31760,22.1,5336.79,1.581,-1.600,2.739
GDR30928,22.1,4330.72,1.179,-2.090,2.967
GDR30928,22.1,4337.91,1.079,-1.130,2.453
GDR30928,22.1,4443.80,1.079,-0.710,2.376
GDR30928,22.1,4468.52,1.130,-0.630,2.626
GDR30928,22.1,4501.27,1.115,-0.770,2.573
GDR30928,22.1,4533.96,1.236,-0.770,2.446
GDR30928,22.1,4563.77,1.220,-0.960,2.784
GDR30928,22.1,4571.97,1.571,-0.310,2.336
GDR30928,22.1,5188.69,1.581,-1.210,2.793
GDR30928,22.1,5226.54,1.565,-1.300,2.594
HD122563,23.0,4379.23,0.300,,1.013
GDR30928,23.0,4379.23,0.300,,0.799
HD122563,23.1,4005.70,1.816,,1.351
HD122563,24.0,4254.33,0.000,-0.090,2.244
HD122563,24.0,4274.80,0.000,,2.245
HD122563,24.0,4289.72,0.000,-0.370,2.243
HD122563,24.0,4337.57,0.968,,2.605
HD122563,24.0,4616.14,0.982,-1.190,2.595
HD122563,24.0,4626.19,0.968,-1.330,2.615
HD122563,24.0,4646.15,1.029,-0.740,2.534
HD122563,24.0,4652.16,1.003,-1.040,2.579
HD122563,24.0,5206.04,0.941,0.020,2.462
HD122563,24.0,5208.42,0.941,0.170,2.404
HD122563,24.0,5345.80,1.003,,2.563
HD122563,24.0,5409.77,1.029,-0.670,2.477
GDR31760,24.0,5206.04,0.941,0.020,2.739
GDR31760,24.0,5208.42,0.941,0.170,2.426
GDR30928,24.0,4616.14,0.982,-1.190,2.835
GDR30928,24.0,4626.19,0.968,-1.330,2.880
GDR30928,24.0,4646.15,1.029,-0.740,2.407
GDR30928,24.0,4652.16,1.003,-1.040,2.825
GDR30928,24.0,5206.04,0.941,0.020,2.500
GDR30928,24.0,5409.77,1.029,-0.670,2.467
HD122563,25.0,4030.75,0.000,,1.875
HD122563,25.0,4033.06,0.000,,1.886
HD122563,25.0,4034.48,0.000,,1.924
HD122563,25.0,4041.36,2.113,,2.151
HD122563,25.0,4754.05,2.280,,2.255
HD122563,25.0,4823.53,2.317,,2.234
GDR30928,25.0,4823.53,2.317,,2.398
HD122563,26.0,4007.27,2.756,,4.559
HD122563,26.0,4014.53,3.045,-0.200,4.159
HD122563,26.0,4021.87,2.756,-0.660,4.393
HD122563,26.0,4032.63,1.484,,4.558
HD122563,26.0,4058.22,3.209,,4.738
HD122563,26.0,4063.59,1.556,,4.621
HD122563,26.0,4067.27,2.557,-1.420,4.663
HD122563,26.0,4071.74,1.607,,4.571
HD122563,26.0,4109.80,2.843,,4.451
HD122563,26.0,4132.06,1.607,,4.530
HD122563,26.0,4132.90,2.843,,4.544
HD122563,26.0,4134.68,2.829,,4.376
HD122563,26.0,4137.00,3.412,-0.540,4.503
HD122563,26.0,4143.41,3.047,,4.437
HD122563,26.0,4143.87,1.556,,4.537
HD122563,26.0,4147.67,1.484,-2.070,4.727
HD122563,26.0,4152.17,0.957,,4.778
HD122563,26.0,4153.90,3.397,-0.280,4.526
HD122563,26.0,4154.50,2.829,-0.690,4.425
HD122563,26.0,4154.81,3.366,-0.370,4.526
HD122563,26.0,4157.78,3.414,,4.521
HD122563,26.0,4174.91,0.914,,4.822
HD122563,26.0,4175.64,2.843,-0.670,4.382
HD122563,26.0,4184.89,2.829,-0.860,4.500
HD122563,26.0,4187.04,2.450,,4.590
HD122563,26.0,4187.80,2.424,-0.550,4.580
HD122563,26.0,4191.43,2.467,-0.670,4.516
HD122563,26.0,4195.33,3.329,-0.490,4.561
HD122563,26.0,4196.21,3.394,,4.592
HD122563,26.0,4202.03,1.484,-0.690,4.544
HD122563,26.0,4216.18,0.000,,4.953
HD122563,26.0,4222.21,2.448,-0.970,4.617
HD122563,26.0,4227.43,3.329,,4.366
HD122563,26.0,4233.60,2.482,-0.600,4.574
HD122563,26.0,4238.81,3.394,,4.551
HD122563,26.0,4247.43,3.366,,4.477
HD122563,26.0,4250.12,2.467,,4.589
HD122563,26.0,4250.79,1.556,,4.529
HD122563,26.0,4260.47,2.397,-0.020,4.659
HD122563,26.0,4271.15,2.448,-0.350,4.566
HD122563,26.0,4271.76,1.484,,4.571
HD122563,26.0,4282.40,2.174,-0.780,4.505
HD122563,26.0,4325.76,1.607,,4.442
HD122563,26.0,4337.05,1.556,-1.700,4.720
HD122563,26.0,4352.73,2.221,-1.260,4.575
HD122563,26.0,4375.93,0.000,,4.864
HD122563,26.0,4383.55,1.484,0.210,4.543
HD122563,26.0,4404.75,1.556,,4.641
HD122563,26.0,4407.71,2.174,,4.727
HD122563,26.0,4415.12,1.607,-0.620,4.549
HD122563,26.0,4422.57,2.843,-1.110,4.586
HD122563,26.0,4430.61,2.221,-1.660,4.680
HD122563,26.0,4442.34,2.196,,4.607
HD122563,26.0,4443.19,2.856,,4.515
HD122563,26.0,4447.72,2.221,,4.675
HD122563,26.0,4454.38,2.829,-1.250,4.549
HD122563,26.0,4459.12,2.174,,4.603
HD122563,26.0,4461.65,0.087,,4.914
HD122563,26.0,4466.55,2.829,,4.751
HD122563,26.0,4476.02,2.843,,4.335
HD122563,26.0,4494.56,2.196,,4.668
HD122563,26.0,4528.61,2.174,-0.890,4.671
HD122563,26.0,4531.15,1.484,-2.100,4.722
HD122563,26.0,4592.65,1.556,,4.775
HD122563,26.0,4632.91,1.607,,4.742
HD122563,26.0,4647.43,2.947,-1.310,4.649
HD122563,26.0,4691.41,2.988,-1.450,4.588
HD122563,26.0,4707.27,3.241,-0.960,4.711
HD122563,26.0,4733.59,1.484,-2.990,4.820
HD122563,26.0,4736.77,3.209,-0.670,4.655
HD122563,26.0,4859.74,2.873,,4.683
HD122563,26.0,4871.32,2.865,,4.490
HD122563,26.0,4872.14,2.880,-0.600,4.548
HD122563,26.0,4890.76,2.876,-0.380,4.531
HD122563,26.0,4891.49,2.849,-0.140,4.513
HD122563,26.0,4903.31,2.882,-0.890,4.605
HD122563,26.0,4918.99,2.863,,4.540
HD122563,26.0,4920.50,2.830,,4.520
HD122563,26.0,4938.81,2.873,-1.080,4.650
HD122563,26.0,4939.69,0.858,,4.813
HD122563,26.0,4994.13,0.914,-2.970,4.794
HD122563,26.0,5001.87,4.545,,4.588
HD122563,26.0,5012.07,0.858,,4.858
HD122563,26.0,5041.07,0.957,-3.090,4.860
HD122563,26.0,5049.82,2.277,-1.420,4.728
HD122563,26.0,5051.63,0.914,-2.760,4.857
HD122563,26.0,5068.77,2.938,-1.230,4.824
HD122563,26.0,5079.74,0.989,-3.250,4.914
HD122563,26.0,5083.34,0.957,-2.840,4.788
HD122563,26.0,5110.41,0.000,,5.003
HD122563,26.0,5123.72,1.010,-3.060,4.866
HD122563,26.0,5127.36,0.914,,4.842
HD122563,26.0,5142.93,0.957,,4.792
HD122563,26.0,5150.84,0.989,-3.040,4.767
HD122563,26.0,5151.91,1.010,-3.320,4.889
HD122563,26.0,5166.28,0.000,-4.120,4.920
HD122563,26.0,5171.60,1.484,,4.724
HD122563,26.0,5191.45,3.036,,4.525
HD122563,26.0,5192.34,2.996,-0.420,4.518
HD122563,26.0,5194.94,1.556,-2.020,4.745
HD122563,26.0,5216.27,1.607,,4.742
HD122563,26.0,5225.53,0.110,,4.933
HD122563,26.0,5232.94,2.938,-0.190,4.659
HD122563,26.0,5250.21,0.121,,4.924
HD122563,26.0,5250.65,2.196,-2.180,4.866
HD122563,26.0,5254.96,0.110,,4.968
HD122563,26.0,5266.56,2.996,-0.490,4.603
HD122563,26.0,5269.54,0.858,-1.330,4.687
HD122563,26.0,5281.79,3.036,,4.770
HD122563,26.0,5283.62,3.239,-0.450,4.570
HD122563,26.0,5302.30,4.909,,4.614
HD122563,26.0,5307.36,1.607,-2.910,4.733
HD122563,26.0,5324.18,3.211,-0.110,4.523
HD122563,26.0,5328.04,0.914,-1.470,4.717
HD122563,26.0,5328.53,1.556,-1.850,4.806
HD122563,26.0,5339.93,3.263,-0.630,4.592
HD122563,26.0,5369.96,4.368,0.350,4.717
HD122563,26.0,5371.49,0.957,,4.712
HD122563,26.0,5383.37,4.309,0.500,4.660
HD122563,26.0,5393.17,3.241,-0.720,4.619
HD122563,26.0,5397.13,0.914,,4.798
HD122563,26.0,5405.77,0.989,-1.850,4.820
HD122563,26.0,5415.20,4.383,,4.658
HD122563,26.0,5429.70,0.957,-1.880,4.745
HD122563,26.0,5434.52,1.010,-2.130,4.861
HD122563,26.0,5446.92,0.989,,4.858
HD122563,26.0,5455.61,1.010,-2.090,4.692
HD122563,26.0,5497.52,1.010,-2.830,4.909
HD122563,26.0,5501.47,0.957,-3.050,4.919
HD122563,26.0,5506.78,0.989,-2.790,4.917
HD122563,26.0,5569.62,3.414,-0.520,4.601
HD122563,26.0,5572.84,3.394,-0.280,4.548
HD122563,26.0,5586.76,3.366,,4.522
HD122563,26.0,5615.64,3.332,,4.482
HD122563,26.0,5624.54,3.414,-0.760,4.612
HD122563,26.0,5658.82,3.394,-0.760,4.601
HD122563,26.0,6065.48,2.607,,4.729
HD122563,26.0,6136.61,2.452,-1.400,4.733
HD122563,26.0,6137.69,2.586,-1.400,4.742
HD122563,26.0,6191.56,2.431,-1.600,4.857
HD122563,26.0,6230.72,2.557,-1.280,4.740
HD122563,26.0,6252.56,2.402,-1.690,4.759
HD122563,26.0,6265.13,2.174,,4.815
HD122563,26.0,6335.33,2.196,-2.180,4.735
HD122563,26.0,6393.60,2.431,-1.620,4.823
HD122563,26.0,6400.00,3.603,-0.270,4.568
HD122563,26.0,6421.35,2.277,-2.030,4.781
HD122563,26.0,6430.85,2.174,,4.729
HD122563,26.0,6494.98,2.402,-1.270,4.759
HD122563,26.0,6592.91,2.725,-1.600,4.811
HD122563,26.0,6677.99,2.690,,4.809
HD122563,26.0,8514.07,2.196,,4.825
HD122563,26.0,8582.26,2.988,-2.130,4.718
HD122563,26.0,8688.62,2.174,-1.200,4.895
HD122563,26.0,8824.22,2.196,-1.540,4.867
GDR31760,26.0,4191.43,2.467,-0.670,4.607
GDR31760,26.0,4260.47,2.397,-0.020,4.706
GDR31760,26.0,4352.73,2.221,-1.260,4.571
GDR31760,26.0,4383.55,1.484,0.210,4.243
GDR31760,26.0,4404.75,1.556,,4.957
GDR31760,26.0,4407.71,2.174,,5.097
GDR31760,26.0,4461.65,0.087,,4.871
GDR31760,26.0,4466.55,2.829,,4.650
GDR31760,26.0,4494.56,2.196,,4.875
GDR31760,26.0,4528.61,2.174,-0.890,4.930
GDR31760,26.0,4531.15,1.484,-2.100,4.598
GDR31760,26.0,4602.94,1.484,-2.210,5.105
GDR31760,26.0,4871.32,2.865,,4.573
GDR31760,26.0,4872.14,2.880,-0.600,4.904
GDR31760,26.0,4890.76,2.876,-0.380,4.259
GDR31760,26.0,4891.49,2.849,-0.140,4.672
GDR31760,26.0,4918.99,2.863,,4.692
GDR31760,26.0,4939.69,0.858,,5.081
GDR31760,26.0,4994.13,0.914,-2.970,4.810
GDR31760,26.0,5012.07,0.858,,5.019
GDR31760,26.0,5041.07,0.957,-3.090,4.819
GDR31760,26.0,5041.76,1.484,,4.916
GDR31760,26.0,5049.82,2.277,-1.420,4.754
GDR31760,26.0,5051.63,0.914,-2.760,4.745
GDR31760,26.0,5079.74,0.989,-3.250,5.194
GDR31760,26.0,5083.34,0.957,-2.840,4.792
GDR31760,26.0,5110.41,0.000,,5.115
GDR31760,26.0,5123.72,1.010,-3.060,4.987
GDR31760,26.0,5142.93,0.957,,4.753
GDR31760,26.0,5150.84,0.989,-3.040,4.845
GDR31760,26.0,5166.28,0.000,-4.120,4.956
GDR31760,26.0,5171.60,1.484,,4.855
GDR31760,26.0,5191.45,3.036,,4.863
GDR31760,26.0,5194.94,1.556,-2.020,5.030
GDR31760,26.0,5216.27,1.607,,4.630
GDR31760,26.0,5232.94,2.938,-0.190,4.744
GDR31760,26.0,5266.56,2.996,-0.490,4.836
GDR31760,26.0,5324.18,3.211,-0.110,4.714
GDR31760,26.0,5328.04,0.914,-1.470,4.968
GDR31760,26.0,5328.53,1.556,-1.850,4.624
GDR31760,26.0,5371.49,0.957,,4.960
GDR31760,26.0,5383.37,4.309,0.500,4.915
GDR31760,26.0,5397.13,0.914,,4.955
GDR31760,26.0,5405.77,0.989,-1.850,4.945
GDR31760,26.0,5429.70,0.957,-1.880,4.939
GDR31760,26.0,5434.52,1.010,-2.130,4.826
GDR31760,26.0,5446.92,0.989,,5.248
GDR31760,26.0,5455.61,1.010,-2.090,4.887
GDR31760,26.0,5497.52,1.010,-2.830,4.761
GDR31760,26.0,5501.47,0.957,-3.050,4.891
GDR31760,26.0,5506.78,0.989,-2.790,5.199
GDR31760,26.0,5572.84,3.394,-0.280,4.574
GDR31760,26.0,5586.76,3.366,,4.440
GDR31760,26.0,5615.64,3.332,,4.610
GDR31760,26.0,6136.61,2.452,-1.400,4.879
GDR31760,26.0,6137.69,2.586,-1.400,4.951
GDR31760,26.0,6191.56,2.431,-1.600,5.150
GDR31760,26.0,6230.72,2.557,-1.280,4.685
GDR31760,26.0,6252.56,2.402,-1.690,4.922
GDR31760,26.0,6393.60,2.431,-1.620,4.849
GDR31760,26.0,6400.00,3.603,-0.270,4.967
GDR31760,26.0,6421.35,2.277,-2.030,5.173
GDR31760,26.0,6430.85,2.174,,4.803
GDR31760,26.0,6494.98,2.402,-1.270,4.755
GDR31760,26.0,6677.99,2.690,,5.011
GDR31760,26.0,8514.07,2.196,,5.150
GDR31760,26.0,8688.62,2.174,-1.200,4.942
GDR30928,26.0,4260.47,2.397,-0.020,5.023
GDR30928,26.0,4430.61,2.221,-1.660,5.071
GDR30928,26.0,4459.12,2.174,,5.344
GDR30928,26.0,4461.65,0.087,,4.828
GDR30928,26.0,4466.55,2.829,,5.096
GDR30928,26.0,4592.65,1.556,,5.300
GDR30928,26.0,4602.94,1.484,-2.210,5.060
GDR30928,26.0,4632.91,1.607,,5.130
GDR30928,26.0,4647.43,2.947,-1.310,4.871
GDR30928,26.0,4707.27,3.241,-0.960,4.754
GDR30928,26.0,4733.59,1.484,-2.990,5.135
GDR30928,26.0,4736.77,3.209,-0.670,5.005
GDR30928,26.0,4859.74,2.873,,4.798
GDR30928,26.0,4871.32,2.865,,4.503
GDR30928,26.0,4872.14,2.880,-0.600,4.809
GDR30928,26.0,4891.49,2.849,-0.140,4.776
GDR30928,26.0,4903.31,2.882,-0.890,4.868
GDR30928,26.0,4918.99,2.863,,4.697
GDR30928,26.0,4938.81,2.873,-1.080,5.045
GDR30928,26.0,4939.69,0.858,,5.275
GDR30928,26.0,4994.13,0.914,-2.970,5.269
GDR30928,26.0,5001.87,4.545,,4.928
GDR30928,26.0,5012.07,0.858,,4.935
GDR30928,26.0,5041.76,1.484,,4.944
GDR30928,26.0,5051.63,0.914,-2.760,5.002
GDR30928,26.0,5068.77,2.938,-1.230,5.063
GDR30928,26.0,5083.34,0.957,-2.840,4.947
GDR30928,26.0,5110.41,0.000,,5.278
GDR30928,26.0,5142.93,0.957,,4.867
GDR30928,26.0,5150.84,0.989,-3.040,5.191
GDR30928,26.0,5151.91,1.010,-3.320,4.988
GDR30928,26.0,5166.28,0.000,-4.120,5.271
GDR30928,26.0,5191.45,3.036,,4.871
GDR30928,26.0,5194.94,1.556,-2.020,5.142
GDR30928,26.0,5216.27,1.607,,4.849
GDR30928,26.0,5225.53,0.110,,5.258
GDR30928,26.0,5232.94,2.938,-0.190,4.731
GDR30928,26.0,5250.21,0.121,,5.381
GDR30928,26.0,5254.96,0.110,,5.404
GDR30928,26.0,5266.56,2.996,-0.490,4.769
GDR30928,26.0,5269.54,0.858,-1.330,4.950
GDR30928,26.0,5281.79,3.036,,5.029
GDR30928,26.0,5283.62,3.239,-0.450,4.869
GDR30928,26.0,5307.36,1.607,-2.910,5.033
GDR30928,26.0,5324.18,3.211,-0.110,4.920
GDR30928,26.0,5328.04,0.914,-1.470,5.053
GDR30928,26.0,5328.53,1.556,-1.850,5.058
GDR30928,26.0,5339.93,3.263,-0.630,5.068
GDR30928,26.0,5369.96,4.368,0.350,5.014
GDR30928,26.0,5371.49,0.957,,4.686
GDR30928,26.0,5383.37,4.309,0.500,5.208
GDR30928,26.0,5393.17,3.241,-0.720,4.807
GDR30928,26.0,5397.13,0.914,,5.029
GDR30928,26.0,5405.77,0.989,-1.850,5.008
GDR30928,26.0,5415.20,4.383,,5.107
GDR30928,26.0,5429.70,0.957,-1.880,4.857
GDR30928,26.0,5434.52,1.010,-2.130,4.922
GDR30928,26.0,5446.92,0.989,,5.168
GDR30928,26.0,5455.61,1.010,-2.090,4.881
GDR30928,26.0,5497.52,1.010,-2.830,5.139
GDR30928,26.0,5501.47,0.957,-3.050,5.157
GDR30928,26.0,5506.78,0.989,-2.790,5.057
GDR30928,26.0,5569.62,3.414,-0.520,4.899
GDR30928,26.0,5572.84,3.394,-0.280,4.929
GDR30928,26.0,5586.76,3.366,,4.681
GDR30928,26.0,5615.64,3.332,,4.807
GDR30928,26.0,5624.54,3.414,-0.760,4.906
GDR30928,26.0,6065.48,2.607,,4.811
GDR30928,26.0,6136.61,2.452,-1.400,4.973
GDR30928,26.0,6137.69,2.586,-1.400,4.958
GDR30928,26.0,6191.56,2.431,-1.600,5.009
GDR30928,26.0,6230.72,2.557,-1.280,4.788
GDR30928,26.0,6252.56,2.402,-1.690,5.190
GDR30928,26.0,6265.13,2.174,,5.226
GDR30928,26.0,6335.33,2.196,-2.180,4.933
GDR30928,26.0,6393.60,2.431,-1.620,5.199
GDR30928,26.0,6400.00,3.603,-0.270,4.919
GDR30928,26.0,6421.35,2.277,-2.030,4.904
GDR30928,26.0,6430.85,2.174,,4.947
GDR30928,26.0,6494.98,2.402,-1.270,5.029
GDR30928,26.0,6592.91,2.725,-1.600,5.058
GDR30928,26.0,6677.99,2.690,,5.253
GDR30928,26.0,8514.07,2.196,,4.946
GDR30928,26.0,8688.62,2.174,-1.200,5.054
GDR30928,26.0,8824.22,2.196,-1.540,5.084
HD122563,26.1,4178.86,2.583,-2.510,4.694
HD122563,26.1,4233.17,2.583,,4.764
HD122563,26.1,4416.82,2.778,-2.570,4.714
HD122563,26.1,4491.41,2.856,-2.710,4.730
HD122563,26.1,4508.28,2.855,-2.420,4.792
HD122563,26.1,4515.34,2.844,-2.600,4.838
HD122563,26.1,4520.22,2.807,-2.650,4.788
HD122563,26.1,4555.89,2.828,-2.400,4.739
HD122563,26.1,4583.84,2.807,-1.940,4.763
HD122563,26.1,4923.93,2.891,-1.260,4.594
HD122563,26.1,5018.45,2.891,-1.100,4.601
HD122563,26.1,5197.58,3.231,-2.220,4.768
HD122563,26.1,5276.00,3.200,-2.010,4.687
GDR31760,26.1,4416.82,2.778,-2.570,5.147
GDR31760,26.1,4583.84,2.807,-1.940,4.703
GDR31760,26.1,4923.93,2.891,-1.260,4.534
GDR31760,26.1,5018.45,2.891,-1.100,4.693
GDR31760,26.1,5197.58,3.231,-2.220,5.153
GDR30928,26.1,4583.84,2.807,-1.940,4.888
GDR30928,26.1,4923.93,2.891,-1.260,4.916
GDR30928,26.1,5018.45,2.891,-1.100,4.757
HD122563,27.0,4020.90,0.431,,2.497
HD122563,27.0,4110.53,1.048,,2.327
HD122563,27.0,4118.77,1.048,,2.185
HD122563,27.0,4121.32,0.922,,2.202
HD122563,28.0,5476.90,1.825,-0.780,3.430
HD122563,28.0,6327.60,1.675,-3.170,3.689
HD122563,28.0,6586.33,1.949,-2.780,3.679
HD122563,28.0,6643.60,1.675,-2.220,3.590
HD122563,28.0,6767.80,1.825,-2.140,3.603
HD122563,28.0,6772.36,3.655,-0.980,3.759
GDR31760,28.0,5476.90,1.825,-0.780,3.626
GDR30928,28.0,5476.90,1.825,-0.780,3.340
GDR30928,28.0,6643.60,1.675,-2.220,3.476
GDR30928,28.0,6767.80,1.825,-2.140,3.623
HD122563,30.0,4722.15,4.030,-0.370,2.016
HD122563,30.0,4810.53,4.078,-0.150,1.977
HD122563,38.1,4215.52,0.000,-0.170,-0.257
HD122563,38.1,10036.70,0.000,-0.170,0.469
GDR31760,38.1,4215.52,0.000,-0.170,0.992
HD122563,39.1,4398.01,0.129,-1.000,-0.818
HD122563,39.1,4682.33,0.408,-1.510,-0.703
HD122563,39.1,4854.87,0.992,-0.380,-0.897
HD122563,39.1,4883.68,1.083,0.070,-0.850
HD122563,39.1,4900.11,1.032,-0.090,-0.873
GDR31760,39.1,4900.11,1.032,-0.090,0.072
GDR30928,39.1,4854.87,0.992,-0.380,0.709
GDR30928,39.1,4883.68,1.083,0.070,0.564
GDR30928,39.1,4900.11,1.032,-0.090,0.591
HD122563,40.1,4149.20,0.802,-0.040,-0.219
HD122563,40.1,4161.21,0.713,-0.590,-0.156
HD122563,40.1,4208.98,0.713,-0.510,-0.155
HD122563,40.1,4496.98,0.713,-0.890,0.051
GDR30928,40.1,4496.98,0.713,-0.890,1.593
HD122563,56.1,4554.03,0.000,,-1.563
HD122563,56.1,4934.09,0.000,,-1.560
HD122563,56.1,5853.69,0.604,,-1.452
HD122563,56.1,6141.73,0.704,,-1.521
HD122563,56.1,6496.90,0.604,,-1.469
GDR31760,56.1,5853.69,0.604,,0.756
GDR31760,56.1,6141.73,0.704,,0.559
GDR31760,56.1,6496.90,0.604,,0.978
GDR30928,56.1,5853.69,0.604,,1.261
GDR30928,56.1,6141.73,0.704,,0.947
GDR30928,56.1,6496.90,0.604,,1.107
HD122563,57.1,4086.71,0.000,,-2.523
HD122563,57.1,4123.23,0.321,,-2.611
HD122563,57.1,4429.88,0.235,,-2.647
GDR30928,57.1,6390.48,0.321,,0.908
HD122563,58.1,4137.64,0.516,0.400,-1.830
HD122563,58.1,4222.60,0.122,-0.150,-2.147
GDR31760,58.1,4137.64,0.516,0.400,0.567
GDR30928,58.1,4628.16,0.516,0.140,0.850
HD122563,60.1,4023.00,0.559,,-1.508
HD122563,60.1,4061.08,0.471,0.550,-2.262
HD122563,60.1,4109.07,0.064,-0.160,-1.912
HD122563,60.1,4109.45,0.320,0.350,-2.043
HD122563,60.1,4232.37,0.064,,-1.983
HD122563,60.1,4446.38,0.204,,-1.850
GDR30928,60.1,4446.38,0.204,,0.853
GDR30928,60.1,4462.98,0.559,0.040,1.425
GDR31760,62.1,4467.34,0.659,,-0.016
GDR30928,62.1,4318.93,0.277,-0.250,0.698
GDR30928,62.1,4434.32,0.378,-0.070,0.864
GDR30928,62.1,4467.34,0.659,,0.609
GDR30928,62.1,4519.63,0.543,-0.350,0.705
GDR30928,62.1,4537.94,0.484,,0.546
HD122563,63.1,4129.70,0.000,,-2.829
HD122563,63.1,4205.00,0.000,,-2.732
GDR31760,63.1,4129.70,0.000,,-0.474
GDR31760,63.1,4205.00,0.000,,-0.341
GDR31760,63.1,4435.60,0.207,,-0.332
GDR31760,63.1,4522.50,0.207,,-0.241
GDR31760,63.1,6645.00,1.379,,-0.038
GDR30928,63.1,4205.00,0.000,,0.143
GDR30928,63.1,4435.60,0.207,,0.134
GDR30928,63.1,6645.00,1.379,,0.432
GDR30928,66.1,5169.69,0.100,-1.950,1.224


==> Table7_nlte_corrections_table.txt <==
# ID Species Wavelength Correction Source
HD122563 11.0 5889.95 -0.355 1
HD122563 11.0 5895.92 -0.385 1
GDR31760 11.0 5889.95 -0.563 1
GDR31760 11.0 5895.92 -0.502 1
GDR30928 11.0 5889.95 0.006 1
GDR30928 11.0 5895.92 -0.153 1
GDR30928 11.0 8183.25 -0.308 1
GDR30928 11.0 8194.75 -0.382 1
HD122563 12.0 4167.27 0.045 1
HD122563 12.0 4571.10 0.176 1
HD122563 12.0 4702.99 0.016 1
HD122563 12.0 5528.40 -0.025 1
HD122563 12.0 7691.00 0.034 1
HD122563 12.0 8736.02 0.037 1
HD122563 12.0 8806.76 -0.145 1
GDR31760 12.0 4571.10 0.143 1
GDR31760 12.0 4702.99 0.060 1
GDR31760 12.0 5172.68 -0.051 1
GDR31760 12.0 5183.60 -0.037 1
GDR31760 12.0 5528.40 0.036 1
GDR31760 12.0 8806.76 0.005 1
GDR30928 12.0 4702.99 -0.004 1
GDR30928 12.0 5528.40 -0.039 1
HD122563 14.0 4102.94 0.052 2
HD122563 14.0 5948.54 -0.028 2
HD122563 14.0 7415.95 -0.025 2
GDR30928 14.0 5948.54 -0.054 2
GDR30928 14.0 7405.77 -0.086 2
HD122563 19.0 7698.97 -0.350 3
GDR31760 19.0 7664.91 -0.300 3
GDR31760 19.0 7698.97 -0.300 3
GDR30928 19.0 7664.91 -0.350 3
GDR30928 19.0 7698.97 -0.350 3
HD122563 20.0 4226.73 0.095 2
HD122563 20.0 4425.44 0.271 2
HD122563 20.0 4434.96 0.148 2
HD122563 20.0 4454.78 0.264 2
HD122563 20.0 4455.89 0.202 2
HD122563 20.0 5588.76 0.322 2
HD122563 20.0 6102.72 0.252 2
HD122563 20.0 6122.22 0.226 2
HD122563 20.0 6162.17 0.210 2
HD122563 20.0 6169.06 0.104 2
HD122563 20.0 6439.07 0.196 2
GDR31760 20.0 4226.73 0.088 2
GDR31760 20.0 4434.96 0.134 2
GDR31760 20.0 5588.76 0.286 2
GDR31760 20.0 6122.22 0.213 2
GDR31760 20.0 6162.17 0.195 2
GDR31760 20.0 6439.07 0.168 2
GDR30928 20.0 4455.89 0.120 2
GDR30928 20.0 5588.76 0.192 2
GDR30928 20.0 6102.72 0.174 2
GDR30928 20.0 6122.22 0.136 2
GDR30928 20.0 6162.17 0.083 2
GDR30928 20.0 6439.07 0.064 2
GDR30928 20.0 6455.60 0.000 2
HD122563 22.0 4008.93 0.738 2
HD122563 22.0 4533.25 0.443 2
HD122563 22.0 4534.78 0.488 2
HD122563 22.0 4656.47 0.859 2
HD122563 22.0 4681.91 0.824 2
HD122563 22.0 4981.73 0.391 2
HD122563 22.0 4999.50 0.475 2
HD122563 22.0 5192.97 0.780 2
HD122563 22.0 5210.39 0.764 2
GDR31760 22.0 4981.73 0.401 2
GDR31760 22.0 4999.50 0.513 2
GDR31760 22.0 5192.97 0.824 2
GDR31760 22.0 5210.39 0.795 2
GDR30928 22.0 4533.25 0.263 2
GDR30928 22.0 4534.78 0.335 2
GDR30928 22.0 4681.91 0.747 2
GDR30928 22.0 4981.73 0.203 2
GDR30928 22.0 4999.50 0.281 2
GDR30928 22.0 5192.97 0.700 2
HD122563 22.1 4025.12 0.029 2
HD122563 22.1 4028.34 0.157 2
HD122563 22.1 4053.83 0.145 2
HD122563 22.1 4161.53 0.090 2
HD122563 22.1 4163.63 0.140 2
HD122563 22.1 4184.31 0.090 2
HD122563 22.1 4290.22 0.105 2
HD122563 22.1 4300.05 0.088 2
HD122563 22.1 4337.91 0.023 2
HD122563 22.1 4394.06 0.111 2
HD122563 22.1 4395.03 0.108 2
HD122563 22.1 4395.84 0.095 2
HD122563 22.1 4399.77 0.139 2
HD122563 22.1 4417.71 0.098 2
HD122563 22.1 4418.33 0.098 2
HD122563 22.1 4441.73 0.088 2
HD122563 22.1 4443.80 0.010 2
HD122563 22.1 4444.55 0.010 2
HD122563 22.1 4450.48 0.121 2
HD122563 22.1 4468.52 0.013 2
HD122563 22.1 4470.85 0.088 2
HD122563 22.1 4501.27 0.143 2
HD122563 22.1 4529.48 0.105 2
HD122563 22.1 4533.96 0.034 2
HD122563 22.1 4563.77 0.038 2
HD122563 22.1 4571.97 0.037 2
HD122563 22.1 4589.91 0.106 2
HD122563 22.1 4657.20 0.115 2
HD122563 22.1 4708.66 0.148 2
HD122563 22.1 4779.98 0.161 2
HD122563 22.1 4805.09 0.175 2
HD122563 22.1 5129.16 0.069 2
HD122563 22.1 5188.69 0.044 2
HD122563 22.1 5226.54 0.054 2
HD122563 22.1 5336.79 0.116 2
GDR31760 22.1 4300.05 -0.029 2
GDR31760 22.1 4394.06 0.007 2
GDR31760 22.1 4399.77 0.035 2
GDR31760 22.1 4417.71 0.048 2
GDR31760 22.1 4418.33 0.048 2
GDR31760 22.1 4571.97 -0.107 2
GDR31760 22.1 4589.91 0.047 2
GDR31760 22.1 4805.09 0.145 2
GDR31760 22.1 5129.16 0.015 2
GDR31760 22.1 5188.69 -0.027 2
GDR31760 22.1 5226.54 -0.012 2
GDR31760 22.1 5336.79 0.053 2
GDR30928 22.1 4330.72 0.046 2
GDR30928 22.1 4337.91 -0.077 2
GDR30928 22.1 4443.80 0.004 2
GDR30928 22.1 4468.52 0.005 2
GDR30928 22.1 4501.27 0.047 2
GDR30928 22.1 4533.96 -0.048 2
GDR30928 22.1 4563.77 -0.053 2
GDR30928 22.1 4571.97 -0.050 2
GDR30928 22.1 5188.69 -0.039 2
GDR30928 22.1 5226.54 -0.020 2
HD122563 24.0 4254.33 0.552 2
HD122563 24.0 4274.80 0.560 2
HD122563 24.0 4289.72 0.558 2
HD122563 24.0 4337.57 0.461 2
HD122563 24.0 4616.14 0.505 2
HD122563 24.0 4626.19 0.503 2
HD122563 24.0 4646.15 0.507 2
HD122563 24.0 4652.16 0.506 2
HD122563 24.0 5206.04 0.468 2
HD122563 24.0 5208.42 0.443 2
HD122563 24.0 5345.80 0.459 2
HD122563 24.0 5409.77 0.449 2
GDR31760 24.0 5206.04 0.428 2
GDR31760 24.0 5208.42 0.384 2
GDR30928 24.0 4616.14 0.399 2
GDR30928 24.0 4626.19 0.421 2
GDR30928 24.0 4646.15 0.392 2
GDR30928 24.0 4652.16 0.419 2
GDR30928 24.0 5206.04 0.342 2
GDR30928 24.0 5409.77 0.325 2
HD122563 25.0 4030.75 0.095 2
HD122563 25.0 4033.06 0.090 2
HD122563 25.0 4034.48 0.099 2
HD122563 25.0 4041.36 0.386 2
HD122563 25.0 4754.05 0.369 2
HD122563 25.0 4823.53 0.384 2
GDR30928 25.0 4823.53 0.209 2
HD122563 26.0 4045.81 0.189 2
HD122563 26.0 4063.59 0.182 2
HD122563 26.0 4071.74 0.182 2
HD122563 26.0 4187.04 0.126 2
HD122563 26.0 4222.21 0.142 2
HD122563 26.0 4250.79 0.147 2
HD122563 26.0 4260.47 0.122 2
HD122563 26.0 4271.15 0.147 2
HD122563 26.0 4271.76 0.147 2
HD122563 26.0 4282.40 0.169 2
HD122563 26.0 4383.55 0.153 2
HD122563 26.0 4404.75 0.172 2
HD122563 26.0 4415.12 0.159 2
HD122563 26.0 4427.31 0.314 2
HD122563 26.0 4447.72 0.166 2
HD122563 26.0 4494.56 0.171 2
HD122563 26.0 4736.77 0.163 2
HD122563 26.0 4890.76 0.129 2
HD122563 26.0 4891.49 0.129 2
HD122563 26.0 4903.31 0.150 2
HD122563 26.0 4994.13 0.172 2
HD122563 26.0 5049.82 0.168 2
HD122563 26.0 5166.28 0.196 2
HD122563 26.0 5191.45 0.144 2
HD122563 26.0 5194.94 0.181 2
HD122563 26.0 5216.27 0.169 2
HD122563 26.0 5232.94 0.115 2
HD122563 26.0 5250.21 0.084 2
HD122563 26.0 5269.54 0.182 2
HD122563 26.0 5281.79 0.153 2
HD122563 26.0 5324.18 0.162 2
HD122563 26.0 5339.93 0.161 2
HD122563 26.0 5383.37 0.231 2
HD122563 26.0 5397.13 0.191 2
HD122563 26.0 5405.77 0.183 2
HD122563 26.0 5415.20 0.231 2
HD122563 26.0 5434.52 0.185 2
HD122563 26.0 5446.92 0.169 2
HD122563 26.0 5569.62 0.161 2
HD122563 26.0 5572.84 0.162 2
HD122563 26.0 5586.76 0.163 2
HD122563 26.0 5615.64 0.162 2
HD122563 26.0 5624.54 0.161 2
HD122563 26.0 6065.48 0.161 2
HD122563 26.0 6136.61 0.130 2
HD122563 26.0 6137.69 0.127 2
HD122563 26.0 6191.56 0.163 2
HD122563 26.0 6230.72 0.163 2
HD122563 26.0 6252.56 0.163 2
HD122563 26.0 6265.13 0.164 2
HD122563 26.0 6335.33 0.165 2
HD122563 26.0 6393.60 0.169 2
HD122563 26.0 6400.00 0.170 2
HD122563 26.0 6677.99 0.160 2
GDR31760 26.0 4063.59 0.129 2
GDR31760 26.0 4260.47 0.104 2
GDR31760 26.0 4383.55 0.072 2
GDR31760 26.0 4404.75 0.065 2
GDR31760 26.0 4494.56 0.205 2
GDR31760 26.0 4890.76 0.130 2
GDR31760 26.0 4891.49 0.130 2
GDR31760 26.0 4994.13 0.217 2
GDR31760 26.0 5049.82 0.209 2
GDR31760 26.0 5166.28 0.244 2
GDR31760 26.0 5191.45 0.157 2
GDR31760 26.0 5194.94 0.226 2
GDR31760 26.0 5216.27 0.215 2
GDR31760 26.0 5232.94 0.089 2
GDR31760 26.0 5324.18 0.204 2
GDR31760 26.0 5383.37 0.294 2
GDR31760 26.0 5397.13 0.090 2
GDR31760 26.0 5405.77 0.068 2
GDR31760 26.0 5434.52 0.144 2
GDR31760 26.0 5446.92 0.069 2
GDR31760 26.0 5572.84 0.203 2
GDR31760 26.0 5586.76 0.203 2
GDR31760 26.0 5615.64 0.204 2
GDR31760 26.0 6136.61 0.176 2
GDR31760 26.0 6137.69 0.172 2
GDR31760 26.0 6191.56 0.209 2
GDR31760 26.0 6230.72 0.208 2
GDR31760 26.0 6252.56 0.211 2
GDR31760 26.0 6393.60 0.215 2
GDR31760 26.0 6400.00 0.214 2
GDR31760 26.0 6677.99 0.206 2
GDR30928 26.0 4260.47 0.064 2
GDR30928 26.0 4736.77 0.044 2
GDR30928 26.0 4903.31 0.060 2
GDR30928 26.0 4994.13 0.174 2
GDR30928 26.0 5166.28 0.190 2
GDR30928 26.0 5191.45 0.053 2
GDR30928 26.0 5194.94 0.116 2
GDR30928 26.0 5216.27 0.153 2
GDR30928 26.0 5225.53 0.000 2
GDR30928 26.0 5232.94 0.049 2
GDR30928 26.0 5250.21 0.034 2
GDR30928 26.0 5269.54 0.137 2
GDR30928 26.0 5281.79 0.059 2
GDR30928 26.0 5324.18 0.041 2
GDR30928 26.0 5339.93 0.048 2
GDR30928 26.0 5383.37 0.075 2
GDR30928 26.0 5397.13 0.221 2
GDR30928 26.0 5405.77 0.199 2
GDR30928 26.0 5415.20 0.073 2
GDR30928 26.0 5434.52 0.247 2
GDR30928 26.0 5446.92 0.202 2
GDR30928 26.0 5569.62 0.046 2
GDR30928 26.0 5572.84 0.043 2
GDR30928 26.0 5586.76 0.039 2
GDR30928 26.0 5615.64 0.047 2
GDR30928 26.0 5624.54 0.052 2
GDR30928 26.0 6065.48 0.070 2
GDR30928 26.0 6136.61 0.050 2
GDR30928 26.0 6137.69 0.040 2
GDR30928 26.0 6191.56 0.094 2
GDR30928 26.0 6230.72 0.083 2
GDR30928 26.0 6252.56 0.083 2
GDR30928 26.0 6265.13 0.069 2
GDR30928 26.0 6335.33 0.079 2
GDR30928 26.0 6393.60 0.098 2
GDR30928 26.0 6400.00 0.066 2
GDR30928 26.0 6430.85 0.000 2
GDR30928 26.0 6677.99 0.069 2
HD122563 26.1 4233.17 -0.021 2
HD122563 26.1 4491.41 -0.002 2
HD122563 26.1 4515.34 -0.002 2
HD122563 26.1 4555.89 -0.003 2
HD122563 26.1 4583.84 -0.002 2
HD122563 26.1 4923.93 0.052 2
HD122563 26.1 5197.58 -0.001 2
GDR31760 26.1 4583.84 -0.013 2
GDR31760 26.1 4923.93 0.056 2
GDR31760 26.1 5018.45 -0.001 2
GDR30928 26.1 4583.84 -0.016 2
GDR30928 26.1 4923.93 0.036 2
HD122563 27.0 4020.90 0.656 2
HD122563 27.0 4110.53 0.786 2
HD122563 27.0 4118.77 0.868 2
HD122563 27.0 4121.32 0.759 2
HD122563 38.1 4215.52 0.033 4
GDR31760 38.1 4215.52 -0.030 4
HD122563 56.1 4554.03 0.159 4
HD122563 56.1 4934.09 0.105 4
HD122563 56.1 5853.69 0.077 4
HD122563 56.1 6141.73 0.103 4
HD122563 56.1 6496.90 0.043 4
GDR31760 56.1 5853.69 -0.059 4
GDR31760 56.1 6141.73 -0.245 4
GDR31760 56.1 6496.90 -0.284 4
GDR30928 56.1 5853.69 -0.129 4
GDR30928 56.1 6141.73 -0.160 4
GDR30928 56.1 6496.90 -0.213 4

